Shape Change and Control of Pressure-based Soft Agents

Biological agents possess bodies that are mostly of soft tissues. Researchers have resorted to soft bodies to investigate Artificial Life (ALife)-related questions; similarly, a new era of soft-bodied robots has just begun. Nevertheless, because of their infinite degrees of freedom, soft bodies pose unique challenges in terms of simulation, control, and optimization. Here we propose a novel soft-bodied agents formalism, namely Pressure-based Soft Agents (PSAs): they are bodies of gas enveloped by a chain of springs and masses, with pressure pushing on the masses from inside the body. Pressure endows the agents with structure, while springs and masses simulate softness and allow the agents to assume a large gamut of shapes. Actuation takes place by changing the length of springs or modulating global pressure. We optimize the controller of PSAs for a locomotion task on hilly terrain and an escape task from a cage; the latter is particularly suitable for soft-bodied agents, as it requires the agent to contort itself to squeeze through a small aperture. Our results suggest that PSAs are indeed effective at those tasks and that controlling pressure is fundamental for shape-changing. Looking forward, we envision PSAs to play a role in the modeling of soft-bodied agents, including soft robots and biological cells. Videos of evolved agents are available at https://pressuresoftagents.github.io.

==> data/box/box.escape.txt <==
large	large_ablation	medium	medium_ablation	small	small_ablation
1.013047807865887	0.4542983828538096	0.7451885711823906	0.4103148464726695	0.4429674615378888	0.1262670042581594
1.0238406936145346	0.6161456811896006	0.751947770746222	0.33225784387204177	0.49827595733027774	0.13759810193379166
1.021403222816887	0.47124770138134553	0.7924657120088145	0.6050326675797898	0.48905594953480486	0.1107206489882326
1.0372480738443302	0.6841623213382853	0.7439510193127591	0.6162444327297673	0.514740664061025	0.12386382274518605
0.9694249938082031	0.48843986529228783	0.7725602542003269	0.3788811880073738	0.4990550169182268	0.22208763541663784


==> data/box/box.hilly.txt <==
large	large_ablation	medium	medium_ablation	small	small_ablation
4.522727183147642	0.275498605540509	4.303134791912402	5.806858118678199	2.4180845463510514	3.204480509398658
2.5332568440848333	0.2686675206357913	5.15980369562313	0.14091967502945865	2.878032638103466	4.044786648785935
5.698512064235969	0.5374304198774451	0.4570085810824103	6.267981490993132	2.5386930091441213	5.70612767675248
0.5484759114810596	0.2627643009343649	5.587508921045622	0.5937622561972365	1.9985788742007315	4.297416855718306
2.4954442970710136	0.15820915885441605	1.1908688543928911	2.000479740400444	2.478388777747586	4.504834266078267


==> data/line/evo.escape.ablation.txt <==
large_mu	large_std	medium_mu	medium_std	small_mu	small_std	i
0.2977902479096319	0.027888193850414886	0.23203965295241494	0.010489083405334474	0.06550000048866941	0.004023106673766873	0
0.41069405385696894	0.011148280682296043	0.30167681318780804	0.019096991252140632	0.10779999214548977	0.006693898761614826	42
0.42064808321939223	0.015232604853864684	0.32354635016014044	0.02043616356179255	0.11103367157236922	0.005379004815666553	84
0.4355370531435229	0.009976884097593886	0.32433662985198997	0.04153963848097736	0.11244276946747586	0.005871832017112685	126
0.44907817030909547	0.013766573341105945	0.34149937773652334	0.05171054029244922	0.1141448868587484	0.007738319993997864	168
0.47124770138134553	0.023542463225937466	0.36604210745887295	0.06671255609188677	0.11476578302100378	0.007704685973710469	210
0.47124770138134553	0.027050678581927612	0.36940447650354596	0.12265755795998369	0.11476578302100378	0.01078353876058861	252
0.48843986529228783	0.04411293668004392	0.4103148464726695	0.1229842325332565	0.11581794686534404	0.010746292756312064	294
0.48843986529228783	0.09667764075965597	0.4103148464726695	0.14145156696201283	0.1204405517305851	0.012958329343592598	336
0.48843986529228783	0.10157530394034951	0.4103148464726695	0.13926629461203363	0.1262670042581594	0.015084718007534723	378


==> data/line/evo.escape.txt <==
large_mu	large_std	medium_mu	medium_std	small_mu	small_std	i
0.3252573435474711	0.08455195040120843	0.1630832709964936	0.013793242944972271	0.08759844076389894	0.005667873964534102	0
0.8101569554009888	0.10278405757022056	0.6090734021768571	0.07831492804572017	0.17250371407528906	0.021409743877435158	42
0.9812828860575623	0.09143989829674208	0.7053570941698929	0.03544841739887486	0.23166920814193417	0.06651497577450696	84
1.013047807865887	0.05707440642782286	0.7342981919505428	0.03488063889174534	0.37020514503056684	0.06529680707910825	126
1.013047807865887	0.03876406953016384	0.7357214301987275	0.030300661068323586	0.4210346082565642	0.04805448844608588	168
1.013047807865887	0.021215887752244048	0.739012647597347	0.024760141345207706	0.44197797144835416	0.018578910818082862	210
1.021403222816887	0.023872407950978815	0.739012647597347	0.024760141345207706	0.45855149371424414	0.022749149281431142	252
1.021403222816887	0.02526551660302826	0.7439510193127591	0.023657018042379744	0.4797838967113185	0.025776053169468027	294
1.021403222816887	0.0258596552529243	0.7451885711823906	0.021712612021952116	0.4797838967113185	0.02530544807457066	336
1.021403222816887	0.0258596552529243	0.751947770746222	0.02089314772830208	0.49827595733027774	0.025511131894329755	378


==> data/line/evo.hilly.ablation.txt <==
large_mu	large_std	medium_mu	medium_std	small_mu	small_std	i
0.13482956763153886	0.15244508529329903	0.11096857738861816	0.23589188108950787	0.3514143083248303	0.3485951162154037	0
0.2627643009343649	0.14996424837995445	0.5623724837694275	2.6763956316345716	2.663265749286611	1.072757669154618	1111
0.2627643009343649	0.14801009032858597	0.5827459481618793	2.704268592752301	3.483979114012629	1.4261802049160914	2222
0.2627643009343649	0.14537663946985604	0.5937622561972365	2.829908257371214	3.483979114012629	1.4531123782300848	3333
0.2627643009343649	0.1437219102521089	0.5937622561972365	2.8513405030714503	3.915554670537168	1.5739424754582751	4444
0.2686675206357913	0.14338214408245276	0.5937622561972365	2.8960524262053684	4.297416855718306	1.6559571829889448	5556
0.2686675206357913	0.14338214408245276	0.5937622561972365	2.950055386144953	4.297416855718306	1.070739935884856	6667
0.2686675206357913	0.14338214408245276	0.5937622561972365	2.9542058474241304	4.297416855718306	1.0389288869088635	7778
0.2686675206357913	0.14338214408245276	0.5937622561972365	3.057576816694005	4.297416855718306	0.9681551124909432	8889
0.2686675206357913	0.14093000550665272	0.9865111829687744	2.9812134111893718	4.297416855718306	0.9457127510039376	10000


==> data/line/evo.hilly.txt <==
large_mu	large_std	medium_mu	medium_std	small_mu	small_std	i
0.16991907571842588	0.5261537454605093	0.7803174731382209	0.3547202478486303	0.26075704429358076	0.2572084760045052	0
1.9881846543897788	1.4281631267764188	1.340335605373479	2.1257027046991848	1.2316924377771312	0.4712874343175757	1111
2.5332568440848333	1.4262853895452339	3.091216859623323	2.272431087715205	1.3412536757862847	0.6385321730121519	2222
2.5332568440848333	1.4780957117208942	3.332638236041753	2.276206805459536	1.3412536757862847	0.6567252012369456	3333
2.5332568440848333	1.6132235463502245	4.1399131743930235	2.325481253615296	1.3789235523333423	0.8367592334908609	4444
2.5332568440848333	1.7783908684475362	4.1399131743930235	2.3312544915390316	2.0886232948523755	0.46716265652108424	5556
2.5332568440848333	1.918893568915423	4.1399131743930235	2.3252777112579617	2.0886232948523755	0.4163092949627175	6667
2.5332568440848333	2.020516215314185	4.1399131743930235	2.349906380622225	2.478388777747586	0.3631341858001536	7778
2.5332568440848333	2.020516215314185	4.303134791912402	2.3655814575279837	2.478388777747586	0.3631341858001536	8889
2.5332568440848333	2.01855645746467	4.303134791912402	2.3649703743963073	2.478388777747586	0.3631341858001536	10000


==> data/line/val.txt <==
large	medium	small	p	t
0.09684552678918606	0.13774783935290694	0.17352616964563114	0.019999999999999997	0
0.0968654012656683	0.137747790476361	0.17353704356347094	0.030000000000000006	1
0.0968865880255088	0.1377477412268464	0.17355294807038465	0.039999999999999994	2
0.09690921321262796	0.13774445881299394	0.1735777053327804	0.05000000000000001	3
0.0969332363591978	0.1377397278215497	0.173614102288542	0.06000000000000002	4
0.09695853169546367	0.13773346852251386	0.1736638490245131	0.07000000000000002	5
0.09698493037923238	0.13772712972611625	0.17372767665675262	0.08000000000000002	6
0.09701225952252747	0.13772049054014526	0.17380542169249705	0.09000000000000004	7
0.09704039387604507	0.1377141620513767	0.173896157369425	0.10000000000000003	8
0.09706926734302547	0.13770779197704966	0.1739983917882938	0.11000000000000004	9
0.0970988679682646	0.13770161649961793	0.17411027893870634	0.12000000000000004	10
0.09712922183430728	0.13769537688981648	0.17423397133637067	0.13000000000000006	11
0.09716036268200574	0.1376892245103859	0.17437458705416325	0.14000000000000004	12
0.09719231712612347	0.13768300984743587	0.1745372008051687	0.15000000000000005	13
0.09722437514616454	0.1376768305737074	0.17473873285823965	0.16000000000000003	14
0.0972586542143036	0.1376706062654233	0.17499870880887866	0.16999999999999998	15
0.09729509216145957	0.1376644023712261	0.17533425606461933	0.18000000000000002	16
0.09733452459730703	0.13765818787514775	0.17576059784092815	0.19	17
0.0973642957481288	0.13765199476913506	0.17629167720440406	0.19999999999999998	18
0.0973968989823048	0.13764580458259304	0.17694071475078266	0.21	19
0.09743554540525096	0.1376450007609622	0.17772055321655028	0.21999999999999995	20
0.09748339654546352	0.1376586119557141	0.1786438588028368	0.22999999999999995	21
0.09754262679472554	0.13768980124655114	0.17972307015652889	0.2399999999999999	22
0.097615246810172	0.13774244041456327	0.18097034200918485	0.24999999999999994	23
0.09770327546994978	0.13782089458858582	0.18240281980700085	0.25999999999999995	24
0.09780873041016673	0.13793101318339002	0.1840448211844091	0.2699999999999999	25
0.09793354982470427	0.1380788454890988	0.1859172618659614	0.2799999999999999	26
0.09807955509798234	0.13827062308415958	0.188038698209538	0.28999999999999987	27
0.0982484128280689	0.13851264122800586	0.1904264511108207	0.2999999999999999	28
0.09844262667982334	0.13881113957864755	0.1930972427358112	0.30999999999999983	29
0.09866423804024707	0.1391722285937257	0.1960676289796911	0.3199999999999999	30
0.09891537185919744	0.13960189657913716	0.1993538232503476	0.32999999999999996	31
0.0991988977508373	0.14014438885241315	0.2029711063914872	0.33999999999999986	32
0.09951982229736643	0.14089164309726104	0.2069412317108974	0.35000000000000003	33
0.09988035451356314	0.1418726261607865	0.21128341786302549	0.36000000000000004	34
0.10028467278698064	0.14286341209922698	0.21601443365967327	0.37000000000000005	35
0.1007373127522922	0.14377392309236553	0.22114841643913705	0.38	36
0.10124444915251056	0.1448296037988923	0.22669664007871676	0.39	37
0.10181195757204978	0.14603830258327405	0.2326670759928028	0.4000000000000001	38
0.10244523492156947	0.14740627424586591	0.2390663395974113	0.4100000000000001	39
0.10314939954837406	0.1489388800511467	0.24589771575747585	0.4200000000000001	40
0.10392572614982147	0.1506410715690951	0.25316137368365044	0.4300000000000001	41
0.10477407587560636	0.15251758495246984	0.26085470201681704	0.44000000000000006	42
0.10570231937317434	0.15457312795355854	0.2689727560991937	0.4500000000000002	43
0.10671728875510617	0.15681232568998174	0.27750871084333584	0.4600000000000002	44
0.10782531504089347	0.15923965239097435	0.28645466687439913	0.4700000000000002	45
0.10903298677030804	0.16185940082045733	0.2958023907016055	0.4800000000000002	46
0.1103472902969855	0.16467562716241255	0.3055443912605985	0.49000000000000027	47
0.11177549695915112	0.16769224823594858	0.31567514748677106	0.5000000000000002	48
0.11332504590294505	0.17091320189743225	0.3261922322044035	0.5100000000000002	49
0.11500340293354044	0.17434268697597174	0.33709767651973743	0.5200000000000004	50
0.11681796298957905	0.17798540243905514	0.3483989681190205	0.5300000000000002	51
0.11877598154823575	0.1819729934561672	0.3601101623512034	0.5400000000000003	52
0.1208847114431047	0.18632198604635655	0.3722526281458367	0.5500000000000003	53
0.12315101105364028	0.1910470478320417	0.3848552924268414	0.5600000000000004	54
0.12557880591114673	0.19615915334582384	0.3979547720088463	0.5700000000000004	55
0.1281720824857751	0.20166542815770253	0.4115947575795068	0.5800000000000004	56
0.13093493851936586	0.20756987938308089	0.4258250691364072	0.5900000000000005	57
0.13387175027013115	0.2138742938795164	0.4406997687665115	0.6000000000000005	58
0.136960916765482	0.22057879287041665	0.4562745189363285	0.6100000000000005	59
0.14022906045527106	0.2276722459478593	0.4726032304728417	0.6200000000000006	60
0.14367734225539375	0.23515058327648425	0.4897335928371909	0.6300000000000004	61
0.14730250920405508	0.2430059526105179	0.5077017856071624	0.6400000000000005	62
0.1511122584833735	0.2512375868948825	0.5265268439464456	0.6500000000000004	63
0.15511270042891215	0.2598478278329425	0.5462048225676036	0.6600000000000004	64
0.15930799294744696	0.26882230814027114	0.5667035586955285	0.6700000000000003	65
0.163701106690005	0.27813869441525796	0.5879583107199561	0.6800000000000003	66
0.16829422042628528	0.2877731734749359	0.6098691718473869	0.6900000000000001	67
0.17308877008978105	0.2977064070814157	0.6322999754971484	0.7000000000000002	68
0.17808580235439667	0.3079269075804178	0.6550794449716679	0.7100000000000001	69
0.18328633549963494	0.3184316231192591	0.6780052711703508	0.7200000000000001	70
0.18869156930693212	0.32922386835046924	0.7008507998269983	0.73	71
0.1943030959391616	0.3403104197204977	0.7233746359352297	0.7400000000000001	72
0.20012297808251409	0.351698953954184	0.7453318577336091	0.7499999999999999	73
0.2061537637368787	0.3633970655490684	0.7664545028928814	0.7599999999999999	74
0.21239847532352604	0.3754129840497563	0.7865020073238278	0.7699999999999998	75
0.2188606079183596	0.387757808831761	0.805289873289728	0.7799999999999998	76
0.2255440114103232	0.4004480877811069	0.822689836926334	0.7899999999999999	77
0.23245288452211485	0.4135078533659101	0.8386218364312605	0.7999999999999998	78
0.2395858183057916	0.4269695771578857	0.8530401622194279	0.8099999999999998	79
0.2469517663550435	0.4408736172527576	0.8658369415460568	0.8199999999999996	80
0.25455797178916034	0.4552662690597946	0.8769133358093252	0.8299999999999995	81
0.2624078186200255	0.4701967740328238	0.8862401038501762	0.8399999999999995	82
0.27050522331101073	0.4857130356018466	0.8938495181560201	0.8499999999999996	83
0.27885417527405904	0.5018557687032115	0.8998226568924187	0.8599999999999994	84
0.2874582679333721	0.518651166978351	0.9042801183750062	0.8699999999999993	85
0.29632035673865925	0.536101004697195	0.9073768469483326	0.8799999999999992	86
0.3054413122578579	0.5541709395080834	0.9092996491555324	0.8899999999999992	87
0.31477121262409496	0.5727779844864841	0.9102634830338512	0.8999999999999992	88
0.32436824214279497	0.5917796419238454	0.9105040075010628	0.9099999999999994	89
0.3342302888601509	0.6109682923448101	0.910264892041792	0.9199999999999992	90
0.3443529038207184	0.6300745626880687	0.9097809296912764	0.929999999999999	91
0.3547299937467609	0.6488030498238648	0.9092592975181084	0.9399999999999991	92
0.3653529312646016	0.6668757778528616	0.9086936608846159	0.9499999999999988	93
0.3762111469280643	0.6839548283237427	0.908524103569266	0.9599999999999989	94
0.38729226632310737	0.6997884492161995	0.9087467741839108	0.9699999999999989	95
0.3985819546219418	0.7142675268636909	0.909319595840279	0.9799999999999989	96
0.41006235380238304	0.7274436468402193	0.9101420875664622	0.989999999999999	97
0.4217185503204545	0.739500871391222	0.9110985231219664	0.9999999999999988	98
0.43352878511368026	0.7506952784000844	0.9120977153834571	1.0	99
0.4454743862507248	0.7612884122513202	0.9130399470747156	1.0	100
0.457531938159037	0.7714785087674003	0.9137354854077784	1.0	101
0.4696821355483198	0.7813952958610498	0.9140605028097084	1.0	102
0.481909768218083	0.7911043047420742	0.913890618251016	1.0	103
0.4942037253881146	0.8006299143201613	0.913198426966778	1.0	104
0.5065571709563517	0.8099780817164104	0.9120743853376831	1.0	105
0.5189297251806577	0.8191436800210172	0.9107192568777964	1.0	106
0.5313407552227297	0.8281059695444647	0.9094209661158804	1.0	107
0.5437993605252194	0.8368776448471801	0.908513149557312	1.0	108
0.5563229283666882	0.8453743128202976	0.9083185111559856	1.0	109
0.5689366725301903	0.8535254416825262	0.9090896926221746	1.0	110
0.5816713643870498	0.8613008221248779	0.9109635335680806	1.0	111
0.5945519013971768	0.8687165298449676	0.9139384587103612	1.0	112
0.6076081973847804	0.8758225169594632	0.9178792412637332	1.0	113
0.6208703355353794	0.8826803986833194	0.9225437157908094	1.0	114
0.6343605872643824	0.8893426655221089	0.9276241110277744	1.0	115
0.6480941752526028	0.8958394031714395	0.9327947767197292	1.0	116
0.6620770086386897	0.9022009313775934	0.9377565972598592	1.0	117
0.6762790216181633	0.9084902583055386	0.942271931822368	1.0	118
0.6906315432228967	0.91464672341819	0.9461832231331332	1.0	119
0.7049954035444547	0.920546182824672	0.9494126955729566	1.0	120
0.7193911125458687	0.9260341727922984	0.9519454138950316	1.0	121
0.7334550917397789	0.9309452037227376	0.9538045086771222	1.0	122
0.7473404463976665	0.935117729139595	0.9550283178662592	1.0	123
0.7606359028372341	0.93840995901975	0.9556605540250264	1.0	124
0.77337400153421	0.9407226670169536	0.9557533852356436	1.0	125
0.7854640624604936	0.9420275383633606	0.9553768310319432	1.0	126
0.7966969440266748	0.9424218598148396	0.9546221632725748	1.0	127
0.8070653259507171	0.942095834538024	0.9535906628209486	1.0	128
0.8167755554629843	0.9413876688454818	0.9523688458149098	1.0	129
0.8257816117508032	0.9405376781902548	0.9509974723697042	1.0	130
0.8339969391004811	0.9397357158345996	0.9494470050500974	1.0	131
0.8413710514715671	0.9391182412615614	0.9476087965410273	1.0	132
0.8482170621485688	0.9387725226350688	0.9453067797862964	1.0	133
0.8547164201784014	0.93874105392781	0.9423297844137656	1.0	134
0.8608236163935955	0.9390256516224968	0.9384794705906122	1.0	135
0.8667377547571491	0.9395955215363048	0.9336266896594964	1.0	136
0.8720590218439109	0.9404015650520932	0.9277640875597054	1.0	137
0.8773108659395665	0.9413952035437108	0.9210431837268014	1.0	138
0.8826749601017879	0.9424956710103304	0.913782915822966	1.0	139
0.8879567191819454	0.9436710501760541	0.9064444830984204	1.0	140
0.8932925064239334	0.9449125469331154	0.8995758953086936	1.0	141
0.8986862470883817	0.9462169029545258	0.8937408276948005	1.0	142
0.9041328461697661	0.9475697940884682	0.8894491363534132	1.0	143
0.9096294906061344	0.9489374789469992	0.8871029109340945	1.0	144
0.9151822459553856	0.9502499249949852	0.8869645040099123	1.0	145
0.9207931721969952	0.9514202231869752	0.8891466016404962	1.0	146
0.9260155306509528	0.952379870292946	0.8936186272430953	1.0	147
0.9311868388468216	0.9530918162435068	0.9002231241829602	1.0	148
0.9363183362798252	0.9535551272287628	0.9086951760338512	1.0	149
0.9412489001504072	0.9538002584941596	0.918679465516854	1.0	150
0.94608489693013	0.9538794589387876	0.9297429456710228	1.0	151
0.9507687617617248	0.9538578687122564	0.9413828651143924	1.0	152
0.9552361594881752	0.9538097127446221	0.9530356162865572	1.0	153
0.9594377236428278	0.9538180111183904	0.964092838643484	1.0	154
0.9633366317983512	0.9539735515171875	0.9739311282882056	1.0	155
0.9669007110130116	0.9543680068611556	0.9819572620255904	1.0	156
0.9701091067748844	0.9550820651294659	0.9876645664756984	1.0	157
0.9729436799412149	0.9561739127943932	0.990689156324367	1.0	158
0.9753880772473604	0.95767397495308	0.9908554480800074	1.0	159
0.9774299586239782	0.9595889006042432	0.9882003199800464	1.0	160
0.9790640911437242	0.961908674381508	0.9829737215822132	1.0	161
0.9802942702775468	0.9646103086387084	0.9756150835356424	1.0	162
0.9811329170015588	0.9676521278347906	0.9667101689705452	1.0	163

